Dynamic Connected Cooperative Coverage Problem

We study the so-called dynamic coverage problem by agents located in some topological graph. The agents must visit all regions of interest but they also should stay connected to the base via multi-hop. We prove that the algorithmic complexity of this planning problem is PSPACE-complete. Furthermore we prove that the problem becomes NP-complete for bounded plans. We also prove the same complexities for the reachability problem of some positions. We also prove that complexities are maintained for a subclass of topological graphs.

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> picture_execution_source/example1.txt <==
P 0 0 2
P 1 0 0
P 2 2 0
P 3 2 2
P 4 1 1
P 5 3 1
P 6 5 1
P 7 4 2
P 8 4 0
P 9 6 0
P 10 6 2
 
G
(
1,1,0,1,1,0,0,0,0,0,0
1,1,1,0,1,0,0,0,0,0,0
0,1,1,0,1,0,0,0,0,0,0
1,0,0,1,1,0,0,0,0,0,0
1,1,1,1,1,1,0,0,0,0,0
0,0,0,0,1,1,1,0,0,0,0
0,0,0,0,0,1,1,1,1,1,1
0,0,0,0,0,0,1,1,0,0,1
0,0,0,0,0,0,1,0,1,1,0
0,0,0,0,0,0,1,0,1,1,1
0,0,0,0,0,0,1,1,0,1,1
)
C
(
1,1,1,1,1,0,0,0,0,0,0
1,1,1,1,1,0,0,0,0,0,0
1,1,1,0,1,0,0,0,1,0,0
1,1,0,1,1,0,0,1,0,0,0
1,1,1,1,1,1,1,0,0,0,0
0,0,0,0,1,1,1,0,0,0,0
0,0,0,0,1,1,1,1,1,1,1
0,0,0,1,0,0,1,1,0,1,1
0,0,1,0,0,0,1,0,1,1,1
0,0,0,0,0,0,1,1,1,1,1
0,0,0,0,0,0,1,1,1,1,1
)
D 3
B 100


==> picture_execution_source/nusmv.txt <==
*** This is NuSMV 2.6.0 (compiled on Wed Oct 14 15:36:56 2015)
*** Enabled addons are: compass
*** For more information on NuSMV see <http://nusmv.fbk.eu>
*** or email to <nusmv-users@list.fbk.eu>.
*** Please report bugs to <Please report bugs to <nusmv-users@fbk.eu>>

*** Copyright (c) 2010-2014, Fondazione Bruno Kessler

*** This version of NuSMV is linked to the CUDD library version 2.4.1
*** Copyright (c) 1995-2004, Regents of the University of Colorado

*** This version of NuSMV is linked to the MiniSat SAT solver. 
*** See http://minisat.se/MiniSat.html
*** Copyright (c) 2003-2006, Niklas Een, Niklas Sorensson
*** Copyright (c) 2007-2010, Niklas Sorensson

-- no counterexample found with bound 0
-- no counterexample found with bound 1
-- no counterexample found with bound 2
-- no counterexample found with bound 3
-- no counterexample found with bound 4
-- no counterexample found with bound 5
-- no counterexample found with bound 6
-- no counterexample found with bound 7
-- no counterexample found with bound 8
-- no counterexample found with bound 9
-- no counterexample found with bound 10
-- no counterexample found with bound 11
-- specification !( G ((((((((battery[0] > 0 & comm2[0]) & battery[1] > 0) & comm2[1]) & battery[2] > 0) & comm2[2]) & (pos[0] != 0 -> (pos[0] != pos[1] & pos[0] != pos[2]))) & (pos[1] != 0 -> (pos[1] != pos[0] & pos[1] != pos[2]))) & (pos[2] != 0 -> (pos[2] != pos[0] & pos[2] != pos[1]))) &  F (((((((((((((check[0] & check[1]) & check[2]) & check[3]) & check[4]) & check[5]) & check[6]) & check[7]) & check[8]) & check[9]) & check[10]) & pos[0] = 0) & pos[1] = 0) & pos[2] = 0))    is false
-- as demonstrated by the following execution sequence
Trace Description: BMC Counterexample 
Trace Type: Counterexample 
  -> State: 1.1 <-
    pos[0] = 0
    pos[1] = 0
    pos[2] = 0
    battery[0] = 100
    battery[1] = 100
    battery[2] = 100
    check[0] = FALSE
    check[1] = FALSE
    check[2] = FALSE
    check[3] = FALSE
    check[4] = FALSE
    check[5] = FALSE
    check[6] = FALSE
    check[7] = FALSE
    check[8] = FALSE
    check[9] = FALSE
    check[10] = FALSE
    comm0[0] = TRUE
    comm0[1] = TRUE
    comm0[2] = TRUE
    comm1[0] = TRUE
    comm1[1] = TRUE
    comm1[2] = TRUE
    comm2[0] = TRUE
    comm2[1] = TRUE
    comm2[2] = TRUE
    commgraph[0][0] = TRUE
    commgraph[0][1] = TRUE
    commgraph[0][2] = TRUE
    commgraph[0][3] = TRUE
    commgraph[0][4] = TRUE
    commgraph[0][5] = FALSE
    commgraph[0][6] = FALSE
    commgraph[0][7] = FALSE
    commgraph[0][8] = FALSE
    commgraph[0][9] = FALSE
    commgraph[0][10] = FALSE
    commgraph[1][0] = TRUE
    commgraph[1][1] = TRUE
    commgraph[1][2] = TRUE
    commgraph[1][3] = TRUE
    commgraph[1][4] = TRUE
    commgraph[1][5] = FALSE
    commgraph[1][6] = FALSE
    commgraph[1][7] = FALSE
    commgraph[1][8] = FALSE
    commgraph[1][9] = FALSE
    commgraph[1][10] = FALSE
    commgraph[2][0] = TRUE
    commgraph[2][1] = TRUE
    commgraph[2][2] = TRUE
    commgraph[2][3] = FALSE
    commgraph[2][4] = TRUE
    commgraph[2][5] = FALSE
    commgraph[2][6] = FALSE
    commgraph[2][7] = FALSE
    commgraph[2][8] = TRUE
    commgraph[2][9] = FALSE
    commgraph[2][10] = FALSE
    commgraph[3][0] = TRUE
    commgraph[3][1] = TRUE
    commgraph[3][2] = FALSE
    commgraph[3][3] = TRUE
    commgraph[3][4] = TRUE
    commgraph[3][5] = FALSE
    commgraph[3][6] = FALSE
    commgraph[3][7] = TRUE
    commgraph[3][8] = FALSE
    commgraph[3][9] = FALSE
    commgraph[3][10] = FALSE
    commgraph[4][0] = TRUE
    commgraph[4][1] = TRUE
    commgraph[4][2] = TRUE
    commgraph[4][3] = TRUE
    commgraph[4][4] = TRUE
    commgraph[4][5] = TRUE
    commgraph[4][6] = TRUE
    commgraph[4][7] = FALSE
    commgraph[4][8] = FALSE
    commgraph[4][9] = FALSE
    commgraph[4][10] = FALSE
    commgraph[5][0] = FALSE
    commgraph[5][1] = FALSE
    commgraph[5][2] = FALSE
    commgraph[5][3] = FALSE
    commgraph[5][4] = TRUE
    commgraph[5][5] = TRUE
    commgraph[5][6] = TRUE
    commgraph[5][7] = FALSE
    commgraph[5][8] = FALSE
    commgraph[5][9] = FALSE
    commgraph[5][10] = FALSE
    commgraph[6][0] = FALSE
    commgraph[6][1] = FALSE
    commgraph[6][2] = FALSE
    commgraph[6][3] = FALSE
    commgraph[6][4] = TRUE
    commgraph[6][5] = TRUE
    commgraph[6][6] = TRUE
    commgraph[6][7] = TRUE
    commgraph[6][8] = TRUE
    commgraph[6][9] = TRUE
    commgraph[6][10] = TRUE
    commgraph[7][0] = FALSE
    commgraph[7][1] = FALSE
    commgraph[7][2] = FALSE
    commgraph[7][3] = TRUE
    commgraph[7][4] = FALSE
    commgraph[7][5] = FALSE
    commgraph[7][6] = TRUE
    commgraph[7][7] = TRUE
    commgraph[7][8] = FALSE
    commgraph[7][9] = TRUE
    commgraph[7][10] = TRUE
    commgraph[8][0] = FALSE
    commgraph[8][1] = FALSE
    commgraph[8][2] = TRUE
    commgraph[8][3] = FALSE
    commgraph[8][4] = FALSE
    commgraph[8][5] = FALSE
    commgraph[8][6] = TRUE
    commgraph[8][7] = FALSE
    commgraph[8][8] = TRUE
    commgraph[8][9] = TRUE
    commgraph[8][10] = TRUE
    commgraph[9][0] = FALSE
    commgraph[9][1] = FALSE
    commgraph[9][2] = FALSE
    commgraph[9][3] = FALSE
    commgraph[9][4] = FALSE
    commgraph[9][5] = FALSE
    commgraph[9][6] = TRUE
    commgraph[9][7] = TRUE
    commgraph[9][8] = TRUE
    commgraph[9][9] = TRUE
    commgraph[9][10] = TRUE
    commgraph[10][0] = FALSE
    commgraph[10][1] = FALSE
    commgraph[10][2] = FALSE
    commgraph[10][3] = FALSE
    commgraph[10][4] = FALSE
    commgraph[10][5] = FALSE
    commgraph[10][6] = TRUE
    commgraph[10][7] = TRUE
    commgraph[10][8] = TRUE
    commgraph[10][9] = TRUE
    commgraph[10][10] = TRUE
  -> State: 1.2 <-
    pos[2] = 4
    check[0] = TRUE
  -> State: 1.3 <-
    pos[1] = 4
    pos[2] = 5
    battery[2] = 99
    check[4] = TRUE
    comm0[2] = FALSE
  -> State: 1.4 <-
    pos[0] = 4
    pos[1] = 5
    pos[2] = 6
    battery[1] = 99
    battery[2] = 98
    check[5] = TRUE
    comm0[1] = FALSE
  -> State: 1.5 <-
    pos[1] = 6
    pos[2] = 10
    battery[0] = 99
    battery[1] = 98
    battery[2] = 97
    check[6] = TRUE
    comm1[2] = FALSE
  -> State: 1.6 <-
    pos[0] = 3
    pos[1] = 9
    pos[2] = 7
    battery[0] = 98
    battery[1] = 97
    battery[2] = 96
    check[10] = TRUE
    comm1[1] = FALSE
    comm1[2] = TRUE
  -> State: 1.7 <-
    pos[0] = 4
    pos[1] = 8
    pos[2] = 6
    battery[0] = 97
    battery[1] = 96
    battery[2] = 95
    check[3] = TRUE
    check[7] = TRUE
    check[9] = TRUE
  -> State: 1.8 <-
    pos[1] = 6
    pos[2] = 5
    battery[0] = 96
    battery[1] = 95
    battery[2] = 94
    check[8] = TRUE
    comm1[1] = TRUE
  -> State: 1.9 <-
    pos[0] = 2
    pos[1] = 5
    pos[2] = 4
    battery[0] = 95
    battery[1] = 94
    battery[2] = 93
    comm0[2] = TRUE
  -> State: 1.10 <-
    pos[0] = 1
    pos[1] = 4
    pos[2] = 3
    battery[0] = 94
    battery[1] = 93
    battery[2] = 92
    check[2] = TRUE
    comm0[1] = TRUE
  -> State: 1.11 <-
    pos[0] = 0
    pos[1] = 0
    pos[2] = 0
    battery[0] = 93
    battery[1] = 92
    battery[2] = 91
    check[1] = TRUE
  -- Loop starts here
  -> State: 1.12 <-
    battery[0] = 100
    battery[1] = 100
    battery[2] = 100
  -> State: 1.13 <-


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> rebutal.txt <==
Answers
=======
We thank all the reviewers for their valuable remarks, and for pinpointing typos and providing relevant related work.


Answer to reviewer #1

We indeed assume that only one UAV can be at a vertex at the same
time. In practice, the relevance of this assumption depends on the precision of the mesh. If we drop the assumption, our lower bound results remain true. Indeed, if initially several UAVs go from B to a same bot_k (see Figure 4), the execution will not be a correct one.

In practice, possible communications with the base may not be always needed (some vertices may be not interesting, etc.). Our problem is an idealized one, as TSP, graph coloring, etc.




Answer to reviewer #2

1) 3) This paper was previously rejected to another conference and previous reviewers took the opposite view of you. They advised us to provide clear formal decision problems, to provide all the proofs in detail in the article. Furthermore, for the article to focus only on complexity results, they advised us to remove discussions about algorithms and implementation. That is why we decided to change our article in the current form. The takeaway is that the dynamic coverage problem, used for modeling search and rescue scenarios, is intrinsically difficult.

2) We prove that PSPACE-hardness also holds for the neighbor-communicate case. It means the problem is intrinsically difficult, even for such a restrictive case. It means that a subclass for which the problem become tractable would be very weak and may rely on very strong geometrical assumptions.

4)  
5) We can model the fact that UAVs can stay at a given vertex: as you mention simply add a self-loop to vertices. However, for some very particular applications, one may imagine that UAVs may have to move quickly (too much radiation, etc.). Therefore the model itself should not force to have self-loop on each vertex.




Answer to reviewer #3

(1) Yes, you are right. Actually, the introduction says "Note that UAVs do not need to communicate huge data to the base while they are moving." but we could have emphasized that property.



(2) Thank you, we were not aware of that article https://www.aaai.org/ocs/index.php/AAAI/AAAI18/paper/view/16943 [Tateo et al., AAAI2018] that was published meanwhile.

(a) The first difference concerns the motivation. We focus on a search and rescue application, therefore our central problem is dynamic coverage and not a reachability problem (= path planning) as they do. The reachability problem (Theorem 3) can be seen as a lemma for the real problem used in search and rescue mission: the coverage problem. In search and rescue, the notion of base (from which firemen control the mission) is central. In [Tateo et al., AAAI2018], the coverage problem is not considered and no base is considered.

Compared to [Tateo et al., AAAI2018], we address two non-trivial points they are not tackling at all:
- the complexity of the bounded version of the reachability and coverage problem (whose proofs are relatively easy once the reader understand the proof of Theorem 3 and 4)
- the complexity when the class is the one of neighbor-communicate graphs, especially the proof for the coverage case which is not trivial and which requires care.

Concerning the lower bound result of Theorem 3, it is indeed very close to Theorem 1 in [Tateo et al., AAAI2018], except that they do not have any base.  Our setting is a "restriction" in the sense that we have a base. Therefore this particular hardness result is stronger is than the one in [Tateo et al., AAAI2018]. Notice also that their proof is much more difficult to understand since it requires to understand Nondeterministic Constraint Logic (the reader neads to understand the notion of minimum in-flow, weights, contraints, move in NCL, AND/OR NCL gates) which is quite difficult to understand, compared to tiling problems.

Be aware that "coverage problem includes the reachability problem" is not a trivial statement, and requires a proof, provided in Theorem 4 and 7 (the proof of Theorem 7 is quite technical).




(5) It is standard in planning to do as reviewer #1 pinpoints. Intuitively, it indeed corresponds to consider "small" plans.

(6) Because it corresponds to "small" plans. In Figure 6, all executions are bounded by k+2, because of the presence of the lef_j^{j, 0} and rig_j{(	j, k+1)} nodes.

(7) The proofs for the neighbor-communicable graphs are more technical and they rely on the constructions for the general case.

(8) If  bot_2, …, bot_k communicate directly with B, the reduction is not correct.
After some steps, the UAVs could be at t1 in the left-most ellipse, t2 in the second ellipse, ... tk in the last ellipse (see Figure) with tk = bot_k, (tiles bot_j are particular tiles but they can be reused later on by the UAVs). Then, it might be the case that the configuration (t1, ... tk) is correct whereas right(t_k-1) is different from left(tk): the UAVs in (t1, ... tk-1) are connected to B via B -- t1 -- ... -- tk-1 while the last UAV at tk communicates directly with B. For these reasons, we decided to add intermediate points.

(9) Thank you for the suggestion.

(10) In practice, UAVs could loose connection with the base. The system is not centralized anymore and UAVs should be able to continue to take intelligent decisions autonomously while the loss of connection. In that sense, each UAV will have imperfect information about the global state and takes decision with respect to its knowledge.

(11) It is because we really to incorporate strategies and imperfect information into the picture.






Confidential remarks to the chair
=================================

This submission contains unpublished theoretical results found in summer 2017. Previous submissions on this topic were rejected from NFM 2017 and ECAI-IJCAI 2018. Reviewer 3 pointed an interesting reference about a paper that contains a similar result to Theorem 3. We are a bit sad of the multiple rejection and to see that a related paper https://www.aaai.org/ocs/index.php/AAAI/AAAI18/paper/view/16943 containing actually less theoretical results was accepted at AAAI 2018 meanwhile.

Fortunately, our submission contains many new results (Theorem 4, 5, 6, 7) (see point (2) of the answer to reviewer #3).

